Jamming-Resistant Learning in Wireless Networks

We consider capacity maximization in wireless networks under adversarial interference conditions. There are n links, each consisting of a sender and a receiver, which repeatedly try to perform a successful transmission. In each time step, the success of attempted transmissions depends on interference conditions, which are captured by an interference model (e.g. the SINR model). Additionally, an adversarial jammer can render a (1-delta)-fraction of time steps unsuccessful. For this scenario, we analyze a framework for distributed learning algorithms to maximize the number of successful transmissions. Our main result is an algorithm based on no-regret learning converging to an O(1/delta)-approximation. It provides even a constant-factor approximation when the jammer exactly blocks a (1-delta)-fraction of time steps. In addition, we consider a stochastic jammer, for which we obtain a constant-factor approximation after a polynomial number of time steps. We also consider more general settings, in which links arrive and depart dynamically, and where each sender tries to reach multiple receivers. Our algorithms perform favorably in simulations.

==> fig_data/1_global_rwm.csv <==
1 5
2 0
3 14
4 15
5 0
6 19
7 20
8 26
9 0
10 23
11 24
12 0
13 25
14 31
15 29
16 0
17 36
18 35
19 36
20 40
21 0
22 43
23 48
24 47
25 50
26 52
27 54
28 50
29 55
30 0
31 58
32 61
33 61
34 57
35 58
36 63
37 58
38 64
39 63
40 63
41 58
42 62
43 0
44 62
45 0
46 0
47 0
48 65
49 0
50 0
51 65
52 67
53 64
54 64
55 64
56 0
57 0
58 68
59 65
60 66
61 64
62 67
63 64
64 67
65 64
66 0
67 68
68 66
69 67
70 64
71 65
72 66
73 65
74 64
75 65
76 0
77 68
78 63
79 65
80 68
81 65
82 64
83 61
84 64
85 67
86 65
87 0
88 66
89 65
90 66
91 0
92 64
93 67
94 0
95 65
96 68
97 66
98 69
99 68
100 66
101 67
102 66
103 65
104 0
105 66
106 67
107 68
108 67
109 0
110 64
111 0
112 67
113 68
114 69
115 66
116 0
117 0
118 0
119 67
120 66
121 67
122 70
123 66
124 68
125 67
126 68
127 67
128 70
129 67
130 68
131 68
132 67
133 67
134 69
135 68
136 65
137 69
138 68
139 0
140 68
141 66
142 67
143 65
144 0
145 0
146 0
147 0
148 67
149 0
150 69
151 68
152 66
153 67
154 66
155 68
156 69
157 69
158 67
159 69
160 69
161 69
162 0
163 68
164 69
165 0
166 0
167 69
168 69
169 69
170 70
171 0
172 67
173 0
174 0
175 0
176 69
177 68
178 71
179 70
180 0
181 0
182 70
183 69
184 66
185 69
186 71
187 70
188 68
189 67
190 68
191 0
192 0
193 70
194 70
195 71
196 70
197 68
198 68
199 65
200 68
201 71
202 68
203 69
204 69
205 68
206 69
207 69
208 67
209 68
210 68
211 69
212 69
213 0
214 70
215 69
216 69
217 0
218 70
219 0
220 70
221 68
222 70
223 67
224 0
225 69
226 71
227 69
228 70
229 0
230 70
231 69
232 69
233 69
234 68
235 0
236 69
237 70
238 71
239 69
240 0
241 69
242 69
243 70
244 69
245 68
246 69
247 70
248 70
249 70
250 69
251 0
252 70
253 70
254 69
255 69
256 70
257 0
258 69
259 68
260 69
261 69
262 68
263 69
264 70
265 69
266 71
267 69
268 68
269 71
270 71
271 69
272 69
273 69
274 0
275 71
276 70
277 69
278 69
279 0
280 70
281 68
282 68
283 69
284 70
285 69
286 71
287 71
288 0
289 70
290 70
291 69
292 71
293 70
294 71
295 70
296 70
297 69
298 70
299 70
300 69
301 69
302 70
303 70
304 69
305 71
306 70
307 70
308 0
309 70
310 71
311 71
312 70
313 71
314 70
315 70
316 0
317 0
318 70
319 70
320 71
321 70
322 71
323 68
324 70
325 71
326 0
327 71
328 71
329 71
330 70
331 0
332 70
333 71
334 68
335 70
336 70
337 70
338 70
339 70
340 71
341 71
342 70
343 70
344 70
345 69
346 0
347 70
348 70
349 0
350 71
351 0
352 71
353 70
354 70
355 70
356 71
357 70
358 70
359 0
360 70
361 71
362 71
363 71
364 0
365 71
366 71
367 0
368 70
369 69
370 70
371 71
372 0
373 70
374 71
375 71
376 70
377 0
378 71
379 69
380 71
381 69
382 0
383 71
384 70
385 70
386 0
387 71
388 70
389 0
390 0
391 0
392 69
393 71
394 69
395 70
396 0
397 71
398 71
399 69
400 70
401 69
402 70
403 70
404 71
405 71
406 0
407 70
408 71
409 70
410 70
411 70
412 70
413 70
414 70
415 71
416 0
417 0
418 71
419 0
420 70
421 0
422 69
423 0
424 71
425 69
426 70
427 70
428 0
429 71
430 70
431 0
432 70
433 70
434 0
435 0
436 69
437 70
438 71
439 70
440 71
441 71
442 71
443 71
444 70
445 71
446 70
447 70
448 69
449 71
450 0
451 70
452 71
453 70
454 71
455 71
456 0
457 71
458 70
459 72
460 70
461 69
462 70
463 0
464 71
465 71
466 70
467 70
468 70
469 70
470 0
471 69
472 72
473 71
474 70
475 71
476 71
477 0
478 70
479 71
480 71
481 71
482 71
483 71
484 71
485 70
486 71
487 70
488 70
489 71
490 70
491 68
492 0
493 70
494 71
495 71
496 71
497 71
498 71
499 71
500 0


==> fig_data/1_global_rwm_1.csv <==
1	5
2	0
3	14
4	15
5	0
6	19
7	20
8	26
9	0
10	23
11	24
12	0
13	25
14	31
15	29
16	0
17	36
18	35
19	36
20	40
21	0
22	43
23	48
24	47
25	50
26	52
27	54
28	50
29	55
30	0
31	58
32	61
33	61
34	57
35	58
36	63
37	58
38	64
39	63
40	63
41	58
42	62
43	0
44	62
45	0
46	0
47	0
48	65
49	0
50	0
51	65
52	67
53	64
54	64
55	64
56	0
57	0
58	68
59	65
60	66
61	64
62	67
63	64
64	67
65	64
66	0
67	68
68	66
69	67
70	64
71	65
72	66
73	65
74	64
75	65
76	0
77	68
78	63
79	65
80	68
81	65
82	64
83	61
84	64
85	67
86	65
87	0
88	66
89	65
90	66
91	0
92	64
93	67
94	0
95	65
96	68
97	66
98	69
99	68
100	66
101	67
102	66
103	65
104	0
105	66
106	67
107	68
108	67
109	0
110	64
111	0
112	67
113	68
114	69
115	66
116	0
117	0
118	0
119	67
120	66
121	67
122	70
123	66
124	68
125	67
126	68
127	67
128	70
129	67
130	68
131	68
132	67
133	67
134	69
135	68
136	65
137	69
138	68
139	0
140	68
141	66
142	67
143	65
144	0
145	0
146	0
147	0
148	67
149	0
150	69
151	68
152	66
153	67
154	66
155	68
156	69
157	69
158	67
159	69
160	69
161	69
162	0
163	68
164	69
165	0
166	0
167	69
168	69
169	69
170	70
171	0
172	67
173	0
174	0
175	0
176	69
177	68
178	71
179	70
180	0
181	0
182	70
183	69
184	66
185	69
186	71
187	70
188	68
189	67
190	68
191	0
192	0
193	70
194	70
195	71
196	70
197	68
198	68
199	65
200	68
201	71
202	68
203	69
204	69
205	68
206	69
207	69
208	67
209	68
210	68
211	69
212	69
213	0
214	70
215	69
216	69
217	0
218	70
219	0
220	70
221	68
222	70
223	67
224	0
225	69
226	71
227	69
228	70
229	0
230	70
231	69
232	69
233	69
234	68
235	0
236	69
237	70
238	71
239	69
240	0
241	69
242	69
243	70
244	69
245	68
246	69
247	70
248	70
249	70
250	69
251	0
252	70
253	70
254	69
255	69
256	70
257	0
258	69
259	68
260	69
261	69
262	68
263	69
264	70
265	69
266	71
267	69
268	68
269	71
270	71
271	69
272	69
273	69
274	0
275	71
276	70
277	69
278	69
279	0
280	70
281	68
282	68
283	69
284	70
285	69
286	71
287	71
288	0
289	70
290	70
291	69
292	71
293	70
294	71
295	70
296	70
297	69
298	70
299	70
300	69
301	69
302	70
303	70
304	69
305	71
306	70
307	70
308	0
309	70
310	71
311	71
312	70
313	71
314	70
315	70
316	0
317	0
318	70
319	70
320	71
321	70
322	71
323	68
324	70
325	71
326	0
327	71
328	71
329	71
330	70
331	0
332	70
333	71
334	68
335	70
336	70
337	70
338	70
339	70
340	71
341	71
342	70
343	70
344	70
345	69
346	0
347	70
348	70
349	0
350	71
351	0
352	71
353	70
354	70
355	70
356	71
357	70
358	70
359	0
360	70
361	71
362	71
363	71
364	0
365	71
366	71
367	0
368	70
369	69
370	70
371	71
372	0
373	70
374	71
375	71
376	70
377	0
378	71
379	69
380	71
381	69
382	0
383	71
384	70
385	70
386	0
387	71
388	70
389	0
390	0
391	0
392	69
393	71
394	69
395	70
396	0
397	71
398	71
399	69
400	70
401	69
402	70
403	70
404	71
405	71
406	0
407	70
408	71
409	70
410	70
411	70
412	70
413	70
414	70
415	71
416	0
417	0
418	71
419	0
420	70
421	0
422	69
423	0
424	71
425	69
426	70
427	70
428	0
429	71
430	70
431	0
432	70
433	70
434	0
435	0
436	69
437	70
438	71
439	70
440	71
441	71
442	71
443	71
444	70
445	71
446	70
447	70
448	69
449	71
450	0
451	70
452	71
453	70
454	71
455	71
456	0
457	71
458	70
459	72
460	70
461	69
462	70
463	0
464	71
465	71
466	70
467	70
468	70
469	70
470	0
471	69
472	72
473	71
474	70
475	71
476	71
477	0
478	70
479	71
480	71
481	71
482	71
483	71
484	71
485	70
486	71
487	70
488	70
489	71
490	70
491	68
492	0
493	70
494	71
495	71
496	71
497	71
498	71
499	71
500	0
	0


==> fig_data/1_global_rwm_2.csv <==
1	5
2	0
3	14
4	15
5	0
6	19
7	20
8	26
9	0
10	23
11	24
12	0
13	25
14	31
15	29
16	0
17	36
18	35
19	36
20	40
21	0
22	43
23	48
24	47
25	50
26	52
27	54
28	50
29	55
30	0
31	58
32	61
33	61
34	57
35	58
36	63
37	58
38	64
39	63
40	63
41	58
42	62
43	0
44	62
45	0
46	0
47	0
48	65
49	0
50	0
51	65
52	67
53	64
54	64
55	64
56	0
57	0
58	68
59	65
60	66
61	64
62	67
63	64
64	67
65	64
66	0
67	68
68	66
69	67
70	64
71	65
72	66
73	65
74	64
75	65
76	0
77	68
78	63
79	65
80	68
81	65
82	64
83	61
84	64
85	67
86	65
87	0
88	66
89	65
90	66
91	0
92	64
93	67
94	0
95	65
96	68
97	66
98	69
99	68
100	66
101	67
102	66
103	65
104	0
105	66
106	67
107	68
108	67
109	0
110	64
111	0
112	67
113	68
114	69
115	66
116	0
117	0
118	0
119	67
120	66
121	67
122	70
123	66
124	68
125	67
126	68
127	67
128	70
129	67
130	68
131	68
132	67
133	67
134	69
135	68
136	65
137	69
138	68
139	0
140	68
141	66
142	67
143	65
144	0
145	0
146	0
147	0
148	67
149	0
150	69
151	68
152	66
153	67
154	66
155	68
156	69
157	69
158	67
159	69
160	69
161	69
162	0
163	68
164	69
165	0
166	0
167	69
168	69
169	69
170	70
171	0
172	67
173	0
174	0
175	0
176	69
177	68
178	71
179	70
180	0
181	0
182	70
183	69
184	66
185	69
186	71
187	70
188	68
189	67
190	68
191	0
192	0
193	70
194	70
195	71
196	70
197	68
198	68
199	65
200	68
201	71
202	68
203	69
204	69
205	68
206	69
207	69
208	67
209	68
210	68
211	69
212	69
213	0
214	70
215	69
216	69
217	0
218	70
219	0
220	70
221	68
222	70
223	67
224	0
225	69
226	71
227	69
228	70
229	0
230	70
231	69
232	69
233	69
234	68
235	0
236	69
237	70
238	71
239	69
240	0
241	69
242	69
243	70
244	69
245	68
246	69
247	70
248	70
249	70
250	69
251	0
252	70
253	70
254	69
255	69
256	70
257	0
258	69
259	68
260	69
261	69
262	68
263	69
264	70
265	69
266	71
267	69
268	68
269	71
270	71
271	69
272	69
273	69
274	0
275	71
276	70
277	69
278	69
279	0
280	70
281	68
282	68
283	69
284	70
285	69
286	71
287	71
288	0
289	70
290	70
291	69
292	71
293	70
294	71
295	70
296	70
297	69
298	70
299	70
300	69
301	69
302	70
303	70
304	69
305	71
306	70
307	70
308	0
309	70
310	71
311	71
312	70
313	71
314	70
315	70
316	0
317	0
318	70
319	70
320	71
321	70
322	71
323	68
324	70
325	71
326	0
327	71
328	71
329	71
330	70
331	0
332	70
333	71
334	68
335	70
336	70
337	70
338	70
339	70
340	71
341	71
342	70
343	70
344	70
345	69
346	0
347	70
348	70
349	0
350	71
351	0
352	71
353	70
354	70
355	70
356	71
357	70
358	70
359	0
360	70
361	71
362	71
363	71
364	0
365	71
366	71
367	0
368	70
369	69
370	70
371	71
372	0
373	70
374	71
375	71
376	70
377	0
378	71
379	69
380	71
381	69
382	0
383	71
384	70
385	70
386	0
387	71
388	70
389	0
390	0
391	0
392	69
393	71
394	69
395	70
396	0
397	71
398	71
399	69
400	70
401	69
402	70
403	70
404	71
405	71
406	0
407	70
408	71
409	70
410	70
411	70
412	70
413	70
414	70
415	71
416	0
417	0
418	71
419	0
420	70
421	0
422	69
423	0
424	71
425	69
426	70
427	70
428	0
429	71
430	70
431	0
432	70
433	70
434	0
435	0
436	69
437	70
438	71
439	70
440	71
441	71
442	71
443	71
444	70
445	71
446	70
447	70
448	69
449	71
450	0
451	70
452	71
453	70
454	71
455	71
456	0
457	71
458	70
459	72
460	70
461	69
462	70
463	0
464	71
465	71
466	70
467	70
468	70
469	70
470	0
471	69
472	72
473	71
474	70
475	71
476	71
477	0
478	70
479	71
480	71
481	71
482	71
483	71
484	71
485	70
486	71
487	70
488	70
489	71
490	70
491	68
492	0
493	70
494	71
495	71
496	71
497	71
498	71
499	71
500	0
	0


==> fig_data/1_indiv_rwm.csv <==
1 5
2 9
3 11
4 12
5 17
6 16
7 16
8 24
9 25
10 19
11 20
12 19
13 23
14 30
15 28
16 21
17 30
18 29
19 31
20 36
21 41
22 37
23 44
24 40
25 42
26 45
27 41
28 41
29 47
30 45
31 40
32 48
33 43
34 51
35 51
36 48
37 47
38 48
39 52
40 51
41 54
42 53
43 50
44 47
45 51
46 49
47 51
48 46
49 49
50 52
51 55
52 46
53 56
54 50
55 51
56 52
57 51
58 52
59 53
60 51
61 51
62 53
63 52
64 50
65 49
66 53
67 60
68 56
69 52
70 56
71 57
72 56
73 47
74 50
75 54
76 54
77 57
78 47
79 49
80 57
81 53
82 64
83 57
84 49
85 50
86 50
87 50
88 61
89 57
90 48
91 49
92 55
93 57
94 59
95 53
96 57
97 52
98 53
99 52
100 53
101 55
102 61
103 53
104 59
105 58
106 54
107 57
108 60
109 56
110 52
111 56
112 57
113 55
114 58
115 57
116 55
117 53
118 54
119 58
120 56
121 55
122 58
123 49
124 54
125 59
126 54
127 56
128 56
129 61
130 59
131 56
132 52
133 62
134 53
135 56
136 56
137 53
138 58
139 54
140 53
141 55
142 55
143 54
144 59
145 50
146 50
147 50
148 59
149 49
150 59
151 56
152 58
153 57
154 57
155 55
156 54
157 56
158 55
159 53
160 47
161 58
162 53
163 52
164 58
165 51
166 52
167 57
168 53
169 54
170 54
171 62
172 57
173 56
174 60
175 51
176 60
177 56
178 57
179 50
180 55
181 56
182 53
183 58
184 55
185 56
186 52
187 57
188 56
189 49
190 51
191 61
192 53
193 56
194 59
195 53
196 56
197 58
198 51
199 56
200 57
201 62
202 57
203 54
204 60
205 58
206 57
207 47
208 55
209 56
210 56
211 53
212 56
213 53
214 59
215 60
216 60
217 53
218 60
219 55
220 61
221 60
222 55
223 61
224 47
225 57
226 49
227 55
228 56
229 54
230 50
231 51
232 52
233 56
234 62
235 52
236 52
237 56
238 51
239 58
240 58
241 54
242 51
243 55
244 61
245 54
246 57
247 60
248 51
249 59
250 57
251 60
252 59
253 56
254 56
255 53
256 58
257 55
258 55
259 52
260 56
261 53
262 52
263 55
264 55
265 51
266 50
267 55
268 56
269 52
270 55
271 60
272 56
273 54
274 51
275 54
276 56
277 54
278 58
279 56
280 51
281 54
282 57
283 52
284 62
285 55
286 61
287 57
288 55
289 49
290 59
291 59
292 53
293 60
294 59
295 56
296 52
297 54
298 64
299 60
300 58
301 60
302 54
303 58
304 58
305 59
306 50
307 56
308 54
309 53
310 58
311 59
312 57
313 58
314 62
315 59
316 54
317 52
318 59
319 56
320 52
321 54
322 58
323 57
324 56
325 59
326 60
327 51
328 59
329 58
330 55
331 56
332 55
333 58
334 60
335 53
336 54
337 56
338 52
339 58
340 57
341 54
342 59
343 59
344 56
345 58
346 59
347 53
348 58
349 59
350 58
351 54
352 62
353 58
354 47
355 53
356 54
357 60
358 54
359 55
360 57
361 56
362 56
363 56
364 53
365 60
366 55
367 55
368 55
369 56
370 54
371 59
372 58
373 60
374 57
375 59
376 55
377 60
378 55
379 55
380 57
381 58
382 56
383 59
384 55
385 51
386 60
387 59
388 58
389 63
390 61
391 61
392 59
393 53
394 52
395 57
396 57
397 54
398 57
399 54
400 52
401 57
402 54
403 56
404 59
405 52
406 56
407 56
408 52
409 50
410 57
411 60
412 56
413 57
414 57
415 60
416 60
417 55
418 57
419 59
420 56
421 59
422 58
423 63
424 59
425 53
426 60
427 57
428 62
429 57
430 57
431 60
432 60
433 54
434 56
435 54
436 59
437 55
438 59
439 64
440 57
441 57
442 57
443 55
444 58
445 53
446 53
447 57
448 59
449 59
450 59
451 58
452 54
453 57
454 57
455 54
456 57
457 61
458 61
459 57
460 61
461 52
462 59
463 56
464 54
465 58
466 60
467 58
468 56
469 52
470 57
471 56
472 60
473 64
474 60
475 56
476 59
477 58
478 59
479 60
480 62
481 58
482 56
483 57
484 56
485 57
486 56
487 55
488 58
489 56
490 58
491 60
492 52
493 54
494 55
495 59
496 62
497 54
498 59
499 56
500 58


==> fig_data/2_delta_016.csv <==
1	3.08
2	4.780952381
3	7.0267912773
4	9.0789772727
5	10.5520467836
6	11.5104347826
7	12.4021978022
8	13.621529745
9	14.7741071429
10	15.637388724
11	16.2614130435
12	16.9362162162
13	17.2049562682
14	17.6450310559
15	18.2863905325
16	18.7020172911
17	18.9628342246
18	19.2948087432
19	20.0957575758
20	20.2005291005
21	21.2191011236
22	20.9761609907
23	21.3042979943
24	22.0560240964
25	22.7710526316
26	23.2201729107
27	23.1457865169
28	23.3695156695
29	24.4549575071
30	24.6550724638
31	25.1820224719
32	24.9611594203
33	25.2140186916
34	25.4738544474
35	26.0823033708
36	26.3867768595
37	26.8363095238
38	27.6746438746
39	27.438718663
40	28.6252124646
41	28.8038781163
42	29.4706051873
43	30.27
44	31.1830601093
45	32.308115942
46	32.9984848485
47	33.866576087
48	34.5490514905
49	35.1747222222
50	36.2191176471
51	36.8108938547
52	37.3918367347
53	38.3399433428
54	38.7543352601
55	39.5610951009
56	40.4669616519
57	40.7194225722
58	41.5142061281
59	42.181556196
60	42.9776162791
61	43.7354497354
62	44.3892265193
63	45.3019390582
64	45.6723163842
65	46.5283707865
66	46.8223837209
67	47.8482191781
68	48.2506925208
69	49.1023668639
70	49.6157434402
71	50.73875
72	50.8550724638
73	51.3632218845
74	52.3579710145
75	53.0304469274
76	53.8402144772
77	54.1683783784
78	54.0173184358
79	53.8209039548
80	53.9211111111
81	53.8480938416
82	53.856043956
83	53.9546783626
84	54.0002881844
85	53.9429362881
86	53.6871345029
87	53.7245856354
88	53.6144
89	53.5667574932
90	53.9504451039
91	53.5136871508
92	53.5810495627
93	53.9155172414
94	53.8335195531
95	53.869637883
96	53.7262390671
97	53.5306666667
98	53.4817919075
99	53.8278787879
100	54.1575418994
101	53.3615151515
102	53.7792
103	53.9489855072
104	52.8356932153
105	54.115497076
106	53.9762318841
107	53.8693037975
108	53.8911931818
109	53.6472303207
110	53.8495867769
111	53.7191549296
112	53.691966759
113	53.6102564103
114	54.1725490196
115	53.8481690141
116	53.616056338
117	54.0003021148
118	53.7661202186
119	53.9283746556
120	53.7008042895
121	54.1203856749
122	53.76825
123	53.6764534884
124	54.5862796834
125	54.1783475783
126	54.4136778116
127	54.404735376
128	54.4816939891
129	54.9526470588
130	54.5386363636
131	54.8849315068
132	55.1273480663
133	55.1441717791
134	55.3011730205
135	55.5731770833
136	56.3401785714
137	55.9891304348
138	56.5543604651
139	56.5103932584
140	56.9194888179
141	57.0093023256
142	56.9752747253
143	57.2646706587
144	57.4757834758
145	58.0272189349
146	58.1379310345
147	58.3092753623
148	58.4536111111
149	58.9126984127
150	59.0096590909
151	59.3485632184
152	59.5326589595
153	59.7461111111
154	59.5339233038
155	59.9648148148
156	59.4527065527
157	59.4011730205
158	59.4968926554
159	59.3185185185
160	59.3598870056
161	59.5529247911
162	59.7002604167
163	59.7424698795
164	59.8335227273
165	59.8617886179
166	59.7327731092
167	60.1301408451
168	60.0757062147
169	60.1069252078
170	60.2271676301
171	60.2586826347
172	60.1133522727
173	60.3567647059
174	60.5134078212
175	60.3156521739
176	60.5298816568
177	60.7524590164
178	60.6228650138
179	60.8345609065
180	60.8892744479
181	61.0207756233
182	61.175
183	61.2134110787
184	61.2662824207
185	61.3939058172
186	61.4475308642
187	61.4726256983
188	61.4096491228
189	61.5635542169
190	61.7993993994
191	61.7049079755
192	61.8125
193	61.7389880952
194	61.9293948127
195	61.7168115942
196	61.766969697
197	61.8440340909
198	61.7185410334
199	61.8801152738
200	61.8908571429


==> fig_data/2_delta_02.csv <==
1	3.5436363636
2	6.5442577031
3	9.346728972
4	10.55
5	11.1657894737
6	12.7817391304
7	14.2793956044
8	15.5966005666
9	16.044047619
10	16.3893175074
11	18.0054347826
12	18.9845945946
13	18.3475218659
14	19.8254658385
15	18.7544378698
16	20.6371757925
17	20.7117647059
18	21.9352459016
19	21.9763636364
20	23.3010582011
21	23.2053370787
22	24.3950464396
23	24.4730659026
24	24.2424698795
25	25.2441520468
26	26.8080691643
27	26.1853932584
28	26.1071225071
29	26.2300283286
30	27.7
31	29.431741573
32	29.1336231884
33	30.1601246106
34	31.0059299191
35	30.8693820225
36	32.9661157025
37	34.5702380952
38	34.8313390313
39	35.7515320334
40	36.3730878187
41	37.5246537396
42	38.1244956772
43	39.4027777778
44	40.4901639344
45	40.4373913043
46	41.6884848485
47	42.8027173913
48	42.9731707317
49	44.0013888889
50	45.1341176471
51	45.9282122905
52	46.8361516035
53	47.4699716714
54	48.2427745665
55	48.483573487
56	49.6926253687
57	50.774015748
58	50.6128133705
59	51.5469740634
60	52.6020348837
61	52.5283068783
62	52.5698895028
63	52.7878116343
64	52.447740113
65	52.5393258427
66	52.1328488372
67	52.2520547945
68	52.3210526316
69	52.2869822485
70	52.4545189504
71	52.935
72	52.1805797101
73	51.9465045593
74	52.4507246377
75	52.3148044693
76	52.6445040214
77	52.9710810811
78	52.9106145251
79	52.6466101695
80	52.8555555556
81	52.6158357771
82	52.5788461538
83	52.8812865497
84	52.9844380403
85	52.7858725762
86	52.5479532164
87	52.6845303867
88	52.5445333333
89	52.3825613079
90	52.7367952522
91	52.638547486
92	52.4618075802
93	52.5804597701
94	52.769273743
95	52.7459610028
96	52.7157434402
97	52.6306666667
98	52.6251445087
99	53.19
100	53.4326815642
101	53.0709090909
102	53.5594666667
103	53.9933333333
104	53.2395280236
105	54.5900584795
106	54.5266666667
107	55.0392405063
108	55.0826704545
109	55.1425655977
110	55.5225895317
111	56.0543661972
112	56.0052631579
113	56.1740740741
114	57.1630252101
115	56.8369014085
116	57.0636619718
117	57.6157099698
118	57.8669398907
119	58.5807162534
120	58.3935656836
121	58.6553719008
122	58.32125
123	58.286627907
124	58.9029023747
125	58.296011396
126	58.609118541
127	58.5278551532
128	59.0691256831
129	58.8173529412
130	58.7105113636
131	59.1410958904
132	59.4472375691
133	59.5116564417
134	59.1744868035
135	59.065625
136	59.8101190476
137	59.575
138	59.9994186047
139	60.0693820225
140	59.8428115016
141	60.0968023256
142	60.2296703297
143	60.5122754491
144	60.3977207977
145	60.4547337278
146	60.7448275862
147	61.0695652174
148	61.0741666667
149	61.2755555556
150	61.4122159091
151	61.2729885057
152	61.2988439306
153	61.5680555556
154	61.3020648968
155	61.5311728395
156	61.384045584
157	61.4073313783
158	61.5076271186
159	61.286039886
160	61.3333333333
161	61.5442896936
162	61.540625
163	61.4325301205
164	61.5025568182
165	61.5127371274
166	61.4700280112
167	61.5245070423
168	61.4723163842
169	61.4922437673
170	61.7300578035
171	61.5700598802
172	61.5752840909
173	61.7626470588
174	61.7086592179
175	61.7414492754
176	61.7621301775
177	61.8142076503
178	61.7658402204
179	61.8144475921
180	61.9208201893
181	61.795567867
182	61.9405487805
183	61.866180758
184	61.8167146974
185	61.8094182825
186	61.9240740741
187	61.8477653631
188	61.650877193
189	61.8915662651
190	62.0288288288
191	61.9475460123
192	62.111627907
193	61.993452381
194	62.1576368876
195	62.0852173913
196	62.0090909091
197	62.1764204545
198	62.0006079027
199	62.3631123919
200	62.4005714286


==> fig_data/2_delta_035.csv <==
1	5.2551515152
2	9.5817927171
3	11.8105919003
4	13.6590909091
5	15.5859649123
6	16.8910144928
7	17.7156593407
8	18.8900849858
9	20.1770833333
10	20.8382789318
11	21.6622282609
12	22.1308108108
13	23.1282798834
14	24.1574534161
15	24.8724852071
16	25.4654178674
17	26.4997326203
18	27.7
19	28.6481818182
20	29.7148148148
21	31.3491573034
22	32.6925696594
23	34.4309455587
24	35.6204819277
25	37.3546783626
26	38.6426512968
27	41.0019662921
28	41.8153846154
29	44.3294617564
30	45.6037681159
31	48.1199438202
32	49.227826087
33	50.5753894081
34	52.4870619946
35	54.0165730337
36	56.4027548209
37	55.2782738095
38	55.0943019943
39	55.5938718663
40	55.8804532578
41	55.7274238227
42	55.6766570605
43	54.8547222222
44	55.8603825137
45	54.8742028986
46	55.2257575758
47	55.5418478261
48	55.8953929539
49	56.0941666667
50	55.3264705882
51	55.0125698324
52	55.3536443149
53	54.9954674221
54	55.0208092486
55	55.5089337176
56	55.0828908555
57	56.0028871391
58	54.7111420613
59	56.4115273775
60	56.148255814
61	57.1775132275
62	56.5745856354
63	55.8889196676
64	56.6014124294
65	56.7592696629
66	57.8822674419
67	57.9810958904
68	58.467867036
69	58.4934911243
70	58.7294460641
71	58.7371875
72	58.6828985507
73	59.3674772036
74	59.1530434783
75	59.2432960894
76	59.6072386059
77	59.1110810811
78	59.2731843575
79	60.0728813559
80	59.7794444444
81	60.5785923754
82	59.8626373626
83	60.1210526316
84	59.7115273775
85	60.3927977839
86	59.9233918129
87	61.0259668508
88	60.7005333333
89	60.4329700272
90	60.8017804154
91	60.9251396648
92	61.0997084548
93	60.8609195402
94	60.8083798883
95	60.9871866295
96	60.6804664723
97	60.7802666667
98	61.4884393064
99	60.8790909091
100	61.2296089385
101	61.6915151515
102	61.3184
103	61.5063768116
104	61.3778761062
105	61.2523391813
106	61.8072463768
107	61.4170886076
108	61.4710227273
109	61.850728863
110	61.4316804408
111	61.6304225352
112	61.5578947368
113	62.1555555556
114	62.0980392157
115	61.8278873239
116	62.3022535211
117	61.6238670695
118	61.9295081967
119	62.1884297521
120	62.2528150134
121	61.8787878788
122	62.0785
123	61.976744186
124	62.0511873351
125	61.8925925926
126	62.4726443769
127	61.9671309192
128	62.3833333333
129	62.2873529412
130	62.171875
131	62.3873972603
132	62.191160221
133	62.4095092025
134	62.3149560117
135	62.4143229167
136	62.337797619
137	62.5046195652
138	62.214244186
139	62.4252808989
140	62.3626198083
141	62.5055232558
142	62.3153846154
143	62.4526946108
144	62.3925925926
145	62.8594674556
146	62.5844827586
147	62.795942029
148	62.6752777778
149	62.7161904762
150	62.9752840909
151	62.6663793103
152	62.6656069364
153	62.8736111111
154	62.6377581121
155	62.7709876543
156	62.8065527066
157	62.9384164223
158	62.6587570621
159	62.941025641
160	62.9683615819
161	62.8768802228
162	62.7864583333
163	62.518373494
164	62.7835227273
165	62.7726287263
166	62.9196078431
167	62.6526760563
168	62.95
169	62.556232687
170	63.0124277457
171	62.9290419162
172	63.1011363636
173	62.9797058824
174	62.882122905
175	63.1089855072
176	62.799112426
177	63.1355191257
178	62.9115702479
179	63.1090651558
180	62.9056782334
181	63.0936288089
182	63.2039634146
183	63.349271137
184	63.1674351585
185	63.2443213296
186	63.1759259259
187	62.9547486034
188	63.1131578947
189	62.9024096386
190	63.1585585586
191	63.2561349693
192	63.0136627907
193	63.3285714286
194	63.3144092219
195	63.0944927536
196	63.4003030303
197	62.8852272727
198	63.067781155
199	63.0270893372
200	63.2885714286


==> fig_data/2_delta_05.csv <==
1	8.0696969697
2	12.1789915966
3	15.3261682243
4	17.3150568182
5	18.5005847953
6	19.7727536232
7	20.0508241758
8	22.7198300283
9	24.5946428571
10	25.4091988131
11	26.4331521739
12	27.7
13	29.393877551
14	30.1145962733
15	31.8860946746
16	34.6991354467
17	36.0967914439
18	38.5489071038
19	39.7590909091
20	42.087037037
21	44.1525280899
22	47.1291021672
23	48.3613180516
24	49.5608433735
25	50.1333333333
26	50.5334293948
27	49.8348314607
28	50.1361823362
29	50.5804532578
30	50.0663768116
31	50.8676966292
32	50.8997101449
33	50.3283489097
34	50.4544474394
35	50.8974719101
36	51.949862259
37	50.4089285714
38	50.5772079772
39	50.9841225627
40	51.7011331445
41	51.6806094183
42	52.3077809798
43	51.945
44	52.4726775956
45	53.2620289855
46	52.9266666667
47	53.8739130435
48	54.6097560976
49	55.0816666667
50	54.3973529412
51	54.2737430168
52	54.8688046647
53	54.5773371105
54	54.7436416185
55	55.339481268
56	54.9392330383
57	55.6656167979
58	54.8604456825
59	56.590778098
60	55.948255814
61	57.0246031746
62	56.8635359116
63	55.7986149584
64	56.5449152542
65	56.5255617978
66	57.3279069767
67	57.6920547945
68	57.9412742382
69	57.6485207101
70	57.5110787172
71	57.361875
72	58.0657971014
73	57.7899696049
74	57.5315942029
75	57.0519553073
76	58.036997319
77	57.2097297297
78	57.8304469274
79	58.6
80	58.3988888889
81	58.7249266862
82	58.4986263736
83	58.0412280702
84	58.4129682997
85	58.6986149584
86	58.0552631579
87	59.5356353591
88	58.6253333333
89	58.1076294278
90	58.4768545994
91	59.0857541899
92	59.0632653061
93	58.6574712644
94	58.9391061453
95	58.5740947075
96	58.6559766764
97	58.456
98	59.5742774566
99	58.5466666667
100	59.3340782123
101	59.8396969697
102	59.5549333333
103	59.624057971
104	60.0734513274
105	58.8333333333
106	59.4826086957
107	59.3481012658
108	58.6801136364
109	59.8731778426
110	59.0482093664
111	59.7073239437
112	59.1182825485
113	60.2626780627
114	59.4700280112
115	59.5183098592
116	59.8701408451
117	59.2939577039
118	59.4131147541
119	59.7462809917
120	60.2195710456
121	59.3713498623
122	59.752
123	59.6177325581
124	59.0039577836
125	59.5148148148
126	60.1191489362
127	59.4217270195
128	59.8775956284
129	59.5120588235
130	60.0107954545
131	60.1090410959
132	59.4046961326
133	59.8987730061
134	60.1653958944
135	59.7481770833
136	59.4708333333
137	59.6122282609
138	59.3526162791
139	60.0331460674
140	59.7546325879
141	60.2793604651
142	59.878021978
143	60.4646706587
144	59.7341880342
145	60.4186390533
146	59.8324712644
147	60.0443478261
148	60.3405555556
149	60.0873015873
150	60.3375
151	60.4066091954
152	60.0760115607
153	60.2822222222
154	60.1286135693
155	60.2663580247
156	60.0675213675
157	60.7190615836
158	60.0765536723
159	60.5487179487
160	60.215819209
161	60.5788300836
162	60.2591145833
163	59.693373494
164	60.0931818182
165	60.3533875339
166	60.612605042
167	59.6033802817
168	60.206779661
169	60.0074792244
170	60.6052023121
171	60.6730538922
172	60.7110795455
173	60.6070588235
174	60.2290502793
175	60.9266666667
176	60.0343195266
177	60.8489071038
178	60.2005509642
179	60.5702549575
180	59.7520504732
181	60.7520775623
182	60.575
183	60.9650145773
184	60.707204611
185	60.8559556787
186	60.8487654321
187	60.2874301676
188	60.7447368421
189	60.5352409639
190	60.7663663664
191	61.0156441718
192	60.2909883721
193	61.268452381
194	60.6657060519
195	60.591884058
196	60.8
197	60.6252840909
198	60.8705167173
199	60.4720461095
200	60.8965714286


==> fig_data/2_delta_06.csv <==
1	8.8
2	13.8
3	16.3
4	18.0877840909
5	18.4
6	22.6
7	22.8
8	26.1
9	25.4
10	27.7
11	29.6046195652
12	30.2940540541
13	31.8489795918
14	34.1189440994
15	36.1970414201
16	38.7066282421
17	39.7339572193
18	41.1453551913
19	41.4257575758
20	43.4396825397
21	43.7030898876
22	43.1764705882
23	42.7432664756
24	42.1578313253
25	43.2470760234
26	42.4809798271
27	43.4629213483
28	43.686039886
29	44.4940509915
30	44.2776811594
31	45.7643258427
32	44.6950724638
33	43.930529595
34	44.2342318059
35	44.4769662921
36	45.3988980716
37	44.9324404762
38	45.2888888889
39	45.4298050139
40	46.7
41	46.5434903047
42	48.5219020173
43	46.4225
44	46.4204918033
45	47.0011594203
46	46.2418181818
47	48.0940217391
48	48.052303523
49	49.5747222222
50	47.7532352941
51	46.9438547486
52	48.5868804665
53	47.8104815864
54	48.0869942197
55	48.7945244957
56	47.6407079646
57	48.8727034121
58	48.2526462396
59	50.0925072046
60	48.9197674419
61	50.0619047619
62	48.8417127072
63	49.0734072022
64	50.0790960452
65	49.6657303371
66	50.7052325581
67	50.98
68	51.4373961219
69	50.0017751479
70	50.9755102041
71	50.0828125
72	50.8513043478
73	51.1939209726
74	50.2979710145
75	50.4092178771
76	50.7163538874
77	49.9197297297
78	50.5237430168
79	51.3805084746
80	50.2938888889
81	51.4123167155
82	50.6521978022
83	50.8909356725
84	49.9034582133
85	51.2318559557
86	50.7415204678
87	52.4842541436
88	50.9912
89	51.1013623978
90	49.9869436202
91	51.5153631285
92	51.5609329446
93	51.4356321839
94	50.9516759777
95	51.7740947075
96	51.9198250729
97	50.6762666667
98	51.8421965318
99	50.3557575758
100	52.1896648045
101	52.7966666667
102	52.2130666667
103	51.6063768116
104	52.7073746313
105	50.7087719298
106	52.0797101449
107	51.8699367089
108	51.5528409091
109	53.0518950437
110	51.3399449036
111	51.6154929577
112	51.6756232687
113	52.9957264957
114	52.0467787115
115	51.9833802817
116	52.5436619718
117	51.7978851964
118	51.7631147541
119	52.2977961433
120	52.3721179625
121	51.9928374656
122	52.45175
123	51.8398255814
124	50.8659630607
125	51.7056980057
126	52.5261398176
127	52.0771587744
128	52.5385245902
129	51.7520588235
130	52.7125
131	52.644109589
132	52.961878453
133	52.3699386503
134	52.4944281525
135	52.0625
136	51.724702381
137	52.0285326087
138	51.3238372093
139	52.8764044944
140	52.1111821086
141	52.7819767442
142	52.118956044
143	53.2523952096
144	53.1401709402
145	52.8
146	52.7103448276
147	52.9536231884
148	52.9313888889
149	52.9571428571
150	53.5838068182
151	53.242816092
152	52.6947976879
153	52.9677777778
154	53.3374631268
155	52.9395061728
156	52.8504273504
157	52.4651026393
158	53.1423728814
159	53.2381766382
160	52.6779661017
161	53.3359331476
162	52.6791666667
163	51.9204819277
164	52.7278409091
165	53.8520325203
166	53.3983193277
167	51.5997183099
168	53.054519774
169	52.4761772853
170	53.9115606936
171	53.5410179641
172	53.9335227273
173	52.7411764706
174	53.6547486034
175	54.0110144928
176	53.2
177	53.9704918033
178	53.3509641873
179	53.1886685552
180	52.3347003155
181	54.2476454294
182	53.5917682927
183	53.92303207
184	52.9827089337
185	53.7972299169
186	53.6987654321
187	52.6324022346
188	54.599122807
189	53.7527108434
190	53.4447447447
191	53.6938650307
192	54.1127906977
193	54.4773809524
194	53.2703170029
195	54.0310144928
196	54.1451515152
197	54.3622159091
198	54.4255319149
199	53.5132564841
200	54.1888571429


==> fig_data/2_delta_07.csv <==
1	9.2178787879
2	14.1431372549
3	16.9510903427
4	19.153125
5	20.9239766082
6	22.752173913
7	24.9821428571
8	25.8399433428
9	27.7
10	26.2581602374
11	27.2070652174
12	27.9145945946
13	26.6539358601
14	26.4944099379
15	26.3656804734
16	27.0942363112
17	25.4644385027
18	24.3617486339
19	24.1427272727
20	25.2417989418
21	23.6393258427
22	23.0984520124
23	22.747277937
24	22.5265060241
25	24.0280701754
26	22.392795389
27	22.4497191011
28	23.8706552707
29	23.4147308782
30	21.8782608696
31	22.6174157303
32	21.3886956522
33	21.6853582555
34	22.0873315364
35	22.1064606742
36	20.8157024793
37	20.6473214286
38	21.7210826211
39	22.117270195
40	20.1053824363
41	20.779501385
42	20.8610951009
43	19.8075
44	19.950273224
45	20.1484057971
46	17.9727272727
47	19.897826087
48	20.5907859079
49	20.8633333333
50	18.9308823529
51	20.5877094972
52	20.2271137026
53	19.4558073654
54	19.7913294798
55	19.139481268
56	18.9864306785
57	18.8186351706
58	19.1454038997
59	19.8276657061
60	19.1110465116
61	20.1674603175
62	18.320441989
63	20.5961218837
64	20.2553672316
65	18.3960674157
66	20.4183139535
67	18.7860273973
68	19.4975069252
69	19.3837278107
70	18.1798833819
71	17.72375
72	17.9779710145
73	20.3911854103
74	18.7031884058
75	18.8687150838
76	18.2517426273
77	16.6081081081
78	18.3061452514
79	18.6370056497
80	18.4852777778
81	18.1436950147
82	18.6228021978
83	18.7543859649
84	17.8161383285
85	18.4332409972
86	18.9625730994
87	18.6693370166
88	18.2061333333
89	17.3558583106
90	17.9445103858
91	20.0703910615
92	18.9102040816
93	17.1020114943
94	17.201396648
95	18.3969359331
96	18.3836734694
97	17.9394666667
98	18.7531791908
99	17.653030303
100	16.8578212291
101	18.026969697
102	18.9048
103	17.9913043478
104	18.5967551622
105	17.2511695906
106	17.5336231884
107	17.7759493671
108	17.4582386364
109	19.0667638484
110	17.6316804408
111	16.7791549296
112	18.2659279778
113	18.352991453
114	17.2327731092
115	18.5898591549
116	17.4878873239
117	18.446223565
118	17.5699453552
119	18.0449035813
120	17.6702412869
121	16.8666666667
122	17.71925
123	17.2947674419
124	16.7245382586
125	18.0170940171
126	16.8395136778
127	18.164902507
128	17.4868852459
129	17.6591176471
130	18.0340909091
131	18.1780821918
132	17.3842541436
133	17.4748466258
134	16.6530791789
135	18.9901041667
136	16.2294642857
137	16.8934782609
138	16.8148255814
139	17.6056179775
140	16.5217252396
141	17.6252906977
142	18.5123626374
143	18.0107784431
144	16.8324786325
145	16.4050295858
146	16.8034482759
147	17.227826087
148	16.9283333333
149	16.5387301587
150	18.2448863636
151	17.1376436782
152	17.0901734104
153	16.0580555556
154	18.097640118
155	16.0188271605
156	18.0507122507
157	17.1020527859
158	16.8802259887
159	17.8193732194
160	18.1073446328
161	17.6147632312
162	15.6424479167
163	15.8243975904
164	17.1298295455
165	17.3682926829
166	17.6896358543
167	15.2926760563
168	18.5370056497
169	16.7797783934
170	17.8988439306
171	16.9479041916
172	16.9565340909
173	16.1708823529
174	17.0706703911
175	18.4733333333
176	17.0707100592
177	16.3237704918
178	18.250137741
179	16.1637393768
180	17.1823343849
181	17.5648199446
182	16.7368902439
183	18.0023323615
184	16.7734870317
185	17.4526315789
186	16.2453703704
187	16.2022346369
188	18.4198830409
189	19.2334337349
190	17.1507507508
191	16.6239263804
192	17.8401162791
193	18.4604166667
194	15.4795389049
195	17.2704347826
196	16.8154545455
197	17.1877840909
198	18.1003039514
199	16.3538904899
200	16.9108571429


==> fig_data/2_delta_09.csv <==
1	10.6503030303
2	15.5277310924
3	19.0956386293
4	21.2735795455
5	23.2692982456
6	24.364057971
7	27.7
8	25.6943342776
9	25.3235119048
10	23.7275964392
11	23.3244565217
12	22.3743243243
13	21.6448979592
14	19.1633540373
15	17.7218934911
16	17.5461095101
17	16.6056149733
18	15.8114754098
19	15.3706060606
20	14.95
21	12.8668539326
22	12.1854489164
23	12.2782234957
24	11.5728915663
25	12.7862573099
26	11.2233429395
27	11.7657303371
28	10.8227920228
29	10.8422096317
30	10.2988405797
31	9.8808988764
32	9.2753623188
33	9.3669781931
34	9.4013477089
35	9.7693820225
36	8.5702479339
37	8.1988095238
38	9.1045584046
39	9.3225626741
40	8.454674221
41	7.9936288089
42	8.6461095101
43	7.8775
44	7.718852459
45	7.2797101449
46	6.5584848485
47	7.1046195652
48	7.8596205962
49	10.4575
50	6.6314705882
51	7.1424581006
52	7.1448979592
53	7.2002832861
54	7.0554913295
55	6.4069164265
56	5.8471976401
57	6.5713910761
58	6.7448467967
59	7.0002881844
60	6.8377906977
61	7.2246031746
62	6.5348066298
63	5.6191135734
64	6.9920903955
65	6.4005617978
66	7.0502906977
67	6.4545205479
68	6.8991689751
69	6.6772189349
70	6.3667638484
71	6.094375
72	6.7672463768
73	7.4477203647
74	6.4307246377
75	6.1089385475
76	5.8857908847
77	5.0018918919
78	6.0497206704
79	6.1163841808
80	5.7644444444
81	5.3542521994
82	5.7412087912
83	6.2622807018
84	4.9083573487
85	5.9903047091
86	6.183625731
87	5.5259668508
88	5.4730666667
89	5.1441416894
90	5.1246290801
91	6.4745810056
92	5.8069970845
93	5.3382183908
94	5.2058659218
95	4.9740947075
96	5.1297376093
97	5.3349333333
98	5.0349710983
99	5.3336363636
100	4.4938547486
101	5.0190909091
102	5.6216
103	4.9327536232
104	5.5643067847
105	6.7321637427
106	4.6953623188
107	5.1534810127
108	5.1161931818
109	4.8734693878
110	4.7578512397
111	4.1315492958
112	4.8772853186
113	4.2065527066
114	4.6893557423
115	5.4611267606
116	4.7349295775
117	5.0791540785
118	4.5551912568
119	4.2261707989
120	4.6833780161
121	4.3903581267
122	4.65225
123	4.7281976744
124	4.9556728232
125	4.5319088319
126	4.462006079
127	4.7509749304
128	4.4710382514
129	4.8964705882
130	4.75625
131	4.5654794521
132	4.5383977901
133	4.9119631902
134	3.7697947214
135	4.9197916667
136	3.6276785714
137	4.0644021739
138	3.9014534884
139	4.3042134831
140	4.6932907348
141	4.1889534884
142	4.993956044
143	4.9338323353
144	4.1789173789
145	3.6568047337
146	3.9117816092
147	4.0347826087
148	4.1741666667
149	3.8838095238
150	4.4227272727
151	3.7040229885
152	3.863583815
153	3.1572222222
154	4.5867256637
155	3.1015432099
156	4.0965811966
157	3.7571847507
158	3.6194915254
159	3.8763532764
160	3.8940677966
161	4.5668523677
162	3.5049479167
163	3.4487951807
164	3.4707386364
165	4.0246612466
166	3.6932773109
167	3.8202816901
168	4.0593220339
169	4.4706371191
170	3.7641618497
171	3.7086826347
172	3.6690340909
173	3.7135294118
174	3.6776536313
175	3.6431884058
176	3.9476331361
177	3.1928961749
178	4.0680440771
179	3.4470254958
180	3.8738170347
181	3.9299168975
182	3.3030487805
183	3.4871720117
184	3.4561959654
185	3.2584487535
186	3.0157407407
187	3.5642458101
188	4.5128654971
189	3.5644578313
190	3.5831831832
191	3.2202453988
192	3.6235465116
193	4.0633928571
194	2.9455331412
195	3.6579710145
196	3.8060606061
197	3.5193181818
198	3.8683890578
199	3.4141210375
200	2.8868571429

